LENS: LLM-guided Environment Simplification for Planning and Control in Clutter

Despite recent advances in general-purpose robotic manipulation, real-world multi-object clutter remains challenging to handle for today's prevalent approaches. The problem scales in complexity due to more objects and collisions, more unpredictable contact physics, distractors, and task ambiguity. Bridging this gap to real-world deployment requires effective scene abstractions; yet today, producing such abstractions requires extensive task-specific manual engineering, which does not scale. These abstractions are costly to generate and difficult to adjust or fine-tune. We instead propose a plug-and-play fix to automatically generate scene-specific, task-specific, adaptively updating abstractions on top of existing planning and control stacks. LLM-guided Environment Simplification (LENS) produces a de-cluttered abstracted scene representation by merging (e.g., stacked objects) or pruning (e.g., distant objects) scene entities in a closed loop in response to task progress. These dynamic, task-relevant abstractions are versatile and easy to use. In our experiments, we show that LENS improves classical planning, model-based control, and a vision-language-action model, across a diverse set of highly cluttered manipulation scenes. Project website: https://lens-2026.github.io/.

==> data/pushAnything/hardwareBoth.csv <==
condition,one,two,three,fail
pruning,0.3,0.3,0.2,0.2
merging,0.333333333,0.3,0.16,0.2

==> data/pushAnything/hardwareMergingPlot2.csv <==
condition,one,two,three,fail
percentage,0.5666666667,0.2333333333,0.06666666667,0.1333333333

==> data/pushAnything/hardwarePruningPlot1.csv <==
condition,one,two,three
success,0.3,0.3,0.1666666667
fail,0,0,0.2333333333

==> data/pushAnything/hardwarePruningPlot2.csv <==
condition,one,two,three,fail
percentage,0.3,0.3,0.1666666667,0.2333333333

==> data/pushAnything/simObjects.csv <==
NumObjects,vlm,vstdev,vstderr,baseline,bstdev,bstderr
1,40.553,,9.267478648,60.8864,,30.86802454
2,56.0086,14.41927006,17.82786743,118.4874,14.17309356,66.22605015
3,96.919,22.71815857,22.41604456,72.388,27.67653499,41.72148975
4,39.042,1.52648223,10.87181328,365.3752,29.97698389,132.2323963
5,99.8116,38.51128542,20.87181328,472.991,85.79858208,99.55680579
6,134.231,33.65858237,48.70607981,1003.1712,312.5665701,261.1854771
7,61.4842,32.12678604,12.67337041,,,
8,134.231,48.85845884,33.65858237,,,
9,75.2064,18.13179274,18.13179274,,,

==> data/tamp/countSuccess.csv <==
scene,baseline1,baseline2,baseline1Percent,baseline2Percent,vlm1,vlm2,vlm1Percent,vlm2Percent
blocked2,9,7,0.18,0.14,25,4,0.5,0.08
blocked2Less,46,3,0.92,0.06,48,2,0.96,0.04
combined,6,4,0.12,0.04,20,6,0.4,0.12

==> data/tamp/runtime.csv <==
scene,baselineTime,baselineST,vlmTime,vlmST
blocked2Less,8.884566667,38.78049575,10.39436667,12.17493769
blocked2,192.9367,29.33112593,118.3782667,48.89656647
combined,109.6662545,27.29757945,48.84341026,48.12450091


==> data/tamp/success.csv <==
scene,baselineSuccess,vlmSuccess
blocked2Less,1,1
blocked2,0.3333333333,0.6666666667
combined,0.2333333333,0.6666666667

